Towards Accurate Scene Text Recognition with Semantic Reasoning Networks

Scene text image contains two levels of contents: visual texture and semantic information. Although the previous scene text recognition methods have made great progress over the past few years, the research on mining semantic information to assist text recognition attracts less attention, only RNN-like structures are explored to implicitly model semantic information. However, we observe that RNN based methods have some obvious shortcomings, such as time-dependent decoding manner and one-way serial transmission of semantic context, which greatly limit the help of semantic information and the computation efficiency. To mitigate these limitations, we propose a novel end-to-end trainable framework named semantic reasoning network (SRN) for accurate scene text recognition, where a global semantic reasoning module (GSRM) is introduced to capture global semantic context through multi-way parallel transmission. The state-of-the-art results on 7 public benchmarks, including regular text, irregular text and non-Latin long text, verify the effectiveness and robustness of the proposed method. In addition, the speed of SRN has significant advantages over the RNN based methods, demonstrating its value in practical use.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figs/top5/top5_word_top5_ngram.txt <==
svtp/house_10_03_2_par.jpg label is: house<E> pred_label_fc is: h,o,u,s,e,<E> pred_label_word is: hmrsn,oh0ua,uolsv,sgcet,ze<E>2a,<E>esld pred_label_ngram is: mklsd,arloh,wuplt,strin,ea<E>st,e<E>oay
svtp/vernon_02_09_2_par.jpg label is: vernon<E> pred_label_fc is: v,e,r,n,o,n,<E> pred_label_word is: vywpe,evicl,cretl,nrcho,ointr,no<E>ai,<E>nits pred_label_ngram is: rsdtn,ieaso,nrghe,tisro,oiaeu,m<E>nys,<E>seta

cute80/coffee_058.jpg label is: coffee<E> pred_label_fc is: c,o,f,f,e,e,<E> pred_label_word is: cogse,ofrue,freip,ferit,eilrf,<E>elrs,<E>esld pred_label_ngram is: ctgsw,auoie,flnai,ftesc,e<E>syi,esydr,<E>esrt
cute80/snack_280.jpg label is: snack<E> pred_label_fc is: s,n,a,c,k,<E> pred_label_word is: setcd,naoue,anurl,ca<E>io,cakh<E>,<E>teli pred_label_ngram is: aisek,ptmil,iaoeu,irpkt,ke<E>ch,keh<E>c
cute80/vacation_092.jpg label is: vacation<E> pred_label_fc is: v,a,c,a,t,i,o,n,<E> pred_label_word is: jvtsl,animr,gcani,acgtn,taicy,italo,oindu,n<E>oga,<E>ynts pred_label_ngram is: vmsbr,eiuao,cxngl,auiso,tsrnl,ioeah,oaein,n<E>suo,<E>snae

icdar2015/city_word_298.png label is: city<E> pred_label_fc is: c,i,t,y,<E> pred_label_word is: gcobe,isat1,tifry,yvit<E>,<E>ylsi pred_label_ngram is: clpdv,iueao,vlrnf,<E>etsh,<E>spry

icdar2015/exit_word_1193.png label is: exit<E> pred_label_fc is: e,x,i,t,<E> pred_label_word is: celgb,xancl,itl<E>1,tl<E>if,<E>lti1 pred_label_ngram is: easol,ahrol,axscf,<E>denv,<E>esyt


icdar2015/precious_word_643.png label is: precious<E> pred_label_fc is: p,r,e,c,i,o,u,s,<E> pred_label_word is: pfrdb,erihl,elrcf,ctezi,irohc,ouitq,uosni,su<E>on,<E>sunt pred_label_ngram is: prfsv,rplau,rnsae,rvctd,uhier,oflau,unrte,s<E>dne,<E>snel

icdar2015/sale_word_154.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: sdcbh,aotce,lvuir,lei<E>t,<E>eals pred_label_ngram is: cbwfh,ieuao,liuay,etao<E>,<E>yseo
icdar2015/sale_word_214.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: scgoe,atihn,lakrm,felit,<E>estl pred_label_ngram is: hgcfp,eauot,fliut,etao<E>,<E>saeo
icdar2015/sale_word_722.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: sgbid,aienl,jlie<E>,e<E>lit,<E>elis pred_label_ngram is: mcsnt,aiuot,mvtlk,o<E>eau,<E>sdtl

==> text_recognition_cvpr2020_final (Version 898)/README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> text_recognition_cvpr2020_final (Version 898)/figs/top5/top5_word_top5_ngram.txt <==
svtp/house_10_03_2_par.jpg label is: house<E> pred_label_fc is: h,o,u,s,e,<E> pred_label_word is: hmrsn,oh0ua,uolsv,sgcet,ze<E>2a,<E>esld pred_label_ngram is: mklsd,arloh,wuplt,strin,ea<E>st,e<E>oay
svtp/vernon_02_09_2_par.jpg label is: vernon<E> pred_label_fc is: v,e,r,n,o,n,<E> pred_label_word is: vywpe,evicl,cretl,nrcho,ointr,no<E>ai,<E>nits pred_label_ngram is: rsdtn,ieaso,nrghe,tisro,oiaeu,m<E>nys,<E>seta

cute80/coffee_058.jpg label is: coffee<E> pred_label_fc is: c,o,f,f,e,e,<E> pred_label_word is: cogse,ofrue,freip,ferit,eilrf,<E>elrs,<E>esld pred_label_ngram is: ctgsw,auoie,flnai,ftesc,e<E>syi,esydr,<E>esrt
cute80/snack_280.jpg label is: snack<E> pred_label_fc is: s,n,a,c,k,<E> pred_label_word is: setcd,naoue,anurl,ca<E>io,cakh<E>,<E>teli pred_label_ngram is: aisek,ptmil,iaoeu,irpkt,ke<E>ch,keh<E>c
cute80/vacation_092.jpg label is: vacation<E> pred_label_fc is: v,a,c,a,t,i,o,n,<E> pred_label_word is: jvtsl,animr,gcani,acgtn,taicy,italo,oindu,n<E>oga,<E>ynts pred_label_ngram is: vmsbr,eiuao,cxngl,auiso,tsrnl,ioeah,oaein,n<E>suo,<E>snae

icdar2015/city_word_298.png label is: city<E> pred_label_fc is: c,i,t,y,<E> pred_label_word is: gcobe,isat1,tifry,yvit<E>,<E>ylsi pred_label_ngram is: clpdv,iueao,vlrnf,<E>etsh,<E>spry

icdar2015/exit_word_1193.png label is: exit<E> pred_label_fc is: e,x,i,t,<E> pred_label_word is: celgb,xancl,itl<E>1,tl<E>if,<E>lti1 pred_label_ngram is: easol,ahrol,axscf,<E>denv,<E>esyt


icdar2015/precious_word_643.png label is: precious<E> pred_label_fc is: p,r,e,c,i,o,u,s,<E> pred_label_word is: pfrdb,erihl,elrcf,ctezi,irohc,ouitq,uosni,su<E>on,<E>sunt pred_label_ngram is: prfsv,rplau,rnsae,rvctd,uhier,oflau,unrte,s<E>dne,<E>snel

icdar2015/sale_word_154.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: sdcbh,aotce,lvuir,lei<E>t,<E>eals pred_label_ngram is: cbwfh,ieuao,liuay,etao<E>,<E>yseo
icdar2015/sale_word_214.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: scgoe,atihn,lakrm,felit,<E>estl pred_label_ngram is: hgcfp,eauot,fliut,etao<E>,<E>saeo
icdar2015/sale_word_722.png label is: sale<E> pred_label_fc is: s,a,l,e,<E> pred_label_word is: sgbid,aienl,jlie<E>,e<E>lit,<E>elis pred_label_ngram is: mcsnt,aiuot,mvtlk,o<E>eau,<E>sdtl
